Central Limit Theory for Models of Strategic Network Formation

We provide asymptotic approximations to the distribution of statistics that are obtained from network data for limiting sequences that let the number of nodes (agents) in the network grow large. Network formation is permitted to be strategic in that agents' incentives for link formation may depend on the ego and alter's positions in that endogenous network. Our framework does not limit the strength of these interaction effects, but assumes that the network is sparse. We show that the model can be approximated by a sampling experiment in which subnetworks are generated independently from a common equilibrium distribution, and any dependence across subnetworks is captured by state variables at the level of the entire network. Under many-player asymptotics, the leading term of the approximation error to the limiting model established in Menzel (2015b) is shown to be Gaussian, with an asymptotic bias and variance that can be estimated consistently from a single network.

==> ml_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct
A,B, ab ,.5,red , 1 , 30,false
B,C, bc ,.7,blue , 1 , -60,false
A,E, ae , 1,green , 1 , 45,true
C,E, ce , 2,orange, 1 , 0,false
A,A, aa ,.3,black , .5 , 75,false
C,G, cg , 1,blue , .5 , 0,false
E,H, eh , 1,gray , .5 , 0,false
F,A, fa ,.7,red , .7 , 0,true
D,F, df ,.7,cyan , 1 , 30,true
F,H, fh ,.7,purple, 1 , 60,false
D,G, dg ,.7,blue , .7 , 60,false

==> ml_vertices.csv <==
id, x, y ,size, color,opacity,label,layer
A, 0, 0, .4 , green, .9 , a , 1
B, 1, .7, .6 , , .5 , b , 1
C, 2, 1, .8 ,orange, .3 , c , 1
D, 2, 0, .5 , red, .7 , d , 2
E,.2,1.5, .5 , gray, , e , 1
F,.1, .5, .7 , blue, .3 , f , 2
G, 2, 1, .4 , cyan, .7 , g , 2
H, 1, 1, .4 ,yellow, .7 , h , 2

==> neighborhood_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct,style
A,B,,0.5,black ,1,0,FALSE,
B,C,,0.7,black ,1,0,FALSE,
A,E,,1,black ,1,0,FALSE,
C,G,,1,black ,1,0,FALSE,
F,A,,0.7,black ,1,0,FALSE,
C,F,,0.7,black ,1,0,FALSE,
F,H,,0.7,black ,1,0,FALSE,
D,G,,0.7,black ,0.7,0,FALSE,
D,C,,0.7,black ,0.7,0,FALSE,
H,I,,0.7,black ,0.7,0,FALSE,
H,J,,0.7,black ,0.7,0,FALSE,
M,A,,0.7,black ,0.7,0,FALSE,
B,Q,,0.7,black ,0.7,0,FALSE,
B,K,,0.7,black ,0.7,0,FALSE,
A2,B2,,0.5,black ,1,0,FALSE,dashed
B2,C2,,0.7,black ,1,0,FALSE,dashed
A2,E2,,1,black ,1,0,FALSE,dashed
C2,G2,,1,black ,1,0,FALSE,dashed
F2,A2,,0.7,black ,1,0,FALSE,
C2,F2,,0.7,black ,1,0,FALSE,
F2,H2,,0.7,black ,1,0,FALSE,
D2,G2,,0.7,black ,0,0,FALSE,dashed
D2,C2,,0.7,black ,0.7,0,FALSE,dashed
H2,I2,,0.7,black ,0.7,0,FALSE,dashed
H2,J2,,0.7,black ,0.7,0,FALSE,dashed
M2,A2,,0.7,black ,0.7,0,FALSE,dashed
B2,Q2,,0.7,black ,0.7,0,FALSE,dashed
B2,K2,,0.7,black ,0.7,0,FALSE,dashed
A,A2,,2,black ,0.3,0,FALSE,
F,F2,,2,black ,0.3,0,FALSE,
C,C2,,2,black ,0.3,0,FALSE,
H,H2,,2,black ,0.3,0,FALSE,


==> neighborhood_vertices.csv <==
id, x, y ,size, color,opacity,label,layer,style,Pseudo
A,0,0,0.5,blue,0.3,A,1,,FALSE
B,1.5,-1,0.5,blue,0.3,B,1,,FALSE
C,2.4,0.3,0.5,blue,0.3,C,1,,FALSE
D,3.4,0.5,0.5,blue,0.3,D,1,,FALSE
E,-0.5,1.5,0.5,blue,0.3,E,1,,FALSE
F,1.2,0.9,0.5, blue,0.3,F,1,,FALSE
G,2.7,2.3,0.5,blue,0.3,G,1,,FALSE
H,1.2,2.1,0.5,blue,0.3,H,1,,FALSE
I,1.5,3.4,0.5,blue,0.3,I,1,,FALSE
J,-0.5,3.6,0.5,blue,0.3,J,1,,FALSE
K,1.2,-2.4,0.5,blue,0.3,K,1,,FALSE
Q,2.8,-1.6,0.5,blue,0.3,L ,1,,FALSE
M,-0.3,-1.4,0.5,blue,0.3,M,1,,FALSE
A2,0,0,0.5,red,0.3,A,2,,FALSE
B2,1.5,-1,0.5,red,0,,2,,TRUE
C2,2.4,0.3,0.5,red,0.3,C,2,,FALSE
D2,3.4,0.5,0.5, red,0,,2,,TRUE
E2,-0.5,1.5,0.5,red,0,,2,,TRUE
F2,1.2,0.9,0.5,red,0.3,F,2,,FALSE
G2,2.7,2.3,0.5,red,0,,2,,TRUE
H2,1.2,2.1,0.5,red,0.3,H,2,,FALSE
I2,1.5,3.4,0.5,red,0,,2,,TRUE
J2,-0.5,3.6,0.5,red,0,,2,,TRUE
K2,1.2,-2.4,0.5,red,0,,2,,TRUE
Q2,2.8,-1.6,0.5,red,0,,2,,TRUE
M2,-0.3,-1.4,0.5,red,0,,2,,TRUE
U2,1.2,0.9,4,,0.1,,2,dashed,FALSE


==> potential_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct
A,B,,0.5,black ,1,0,FALSE
B,C,,0.7,black ,1,0,FALSE
A,E,,1,black ,1,0,FALSE
C,G,,1,black ,1,0,FALSE
F,A,,0.7,black ,1,0,FALSE
C,F,,0.7,black ,1,0,FALSE
F,H,,0.7,black ,1,0,FALSE
D,G,,0.7,black ,0.7,0,FALSE
D,C,,0.7,black ,0.7,0,FALSE
H,I,,0.7,black ,0.7,0,FALSE
H,J,,0.7,black ,0.7,0,FALSE
M,A,,0.7,black ,0.7,0,FALSE
B,Q,,0.7,black ,0.7,0,FALSE
B,K,,0.7,black ,0.7,0,FALSE


==> potential_edges_ml.csv <==
u,v,label,lw,color ,opacity,style,bend,Direct
A1,B1,,0.5,black ,0,dashed,-20,FALSE
B1,C1,,0.7,black ,0,dashed,-20,FALSE
A1,E1,,1,black ,0.7,dashed,20,FALSE
C1,G1,,1,black ,0.7,dashed,20,FALSE
F1,A1,,0.7,black ,0,dashed,0,FALSE
C1,F1,,0.7,black ,0,dashed,0,FALSE
F1,H1,,0.7,black ,0,dashed,0,FALSE
D1,G1,,0.7,black ,0.7,dashed,-20,FALSE
D1,C1,,0.7,black ,0.7,dashed,20,FALSE
H1,I1,,0.7,black ,0.7,dashed,-20,FALSE
H1,J1,,0.7,black ,0,dashed,20,FALSE
M1,A1,,0.7,black ,0,dashed,20,FALSE
B1,L1,,0.7,black ,0.7,dashed,20,FALSE
B1,K1,,0.7,black ,0.7,dashed,-20,FALSE
A2,B2,,0.5,black ,0,dashed,-20,FALSE
B2,C2,,0.7,black ,0.7,dashed,-20,FALSE
A2,E2,,1,black ,0.7,dashed,20,FALSE
C2,G2,,1,black ,0.7,dashed,20,FALSE
F2,A2,,2,black ,0,,0,FALSE
C2,F2,,2,black ,1,,0,FALSE
F2,H2,,2,black ,1,,0,FALSE
D2,G2,,0.7,black ,0.7,dashed,-20,FALSE
D2,C2,,0.7,black ,0.7,dashed,20,FALSE
H2,I2,,0.7,black ,0.7,dashed,-20,FALSE
H2,J2,,0.7,black ,0.7,dashed,20,FALSE
M2,A2,,0.7,black ,0,dashed,20,FALSE
B2,L2,,0.7,black ,0.7,dashed,20,FALSE
B2,K2,,0.7,black ,0.7,dashed,-20,FALSE
A3,B3,,0.5,black ,0.7,dashed,-20,FALSE
B3,C3,,0.7,black ,0.7,dashed,-20,FALSE
A3,E3,,1,black ,0.7,dashed,20,FALSE
C3,G3,,1,black ,0.7,dashed,20,FALSE
F3,A3,,2,black ,1,,0,FALSE
C3,F3,,2,black ,1,,0,FALSE
F3,H3,,2,black ,1,,0,FALSE
D3,G3,,0.7,black ,0.7,dashed,-20,FALSE
D3,C3,,0.7,black ,0.7,dashed,20,FALSE
H3,I3,,0.7,black ,0.7,dashed,-20,FALSE
H3,J3,,0.7,black ,0.7,dashed,20,FALSE
M3,A3,,0.7,black ,0.7,dashed,20,FALSE
B3,L3,,0.7,black ,0.7,dashed,20,FALSE
B3,K3,,0.7,black ,0.7,dashed,-20,FALSE
A4,B4,,1,black ,0,,-20,FALSE
B4,C4,,1,black ,0.7,,-20,FALSE
A4,E4,,1,black ,0.7,,20,FALSE
C4,G4,,1,black ,0.7,,20,FALSE
F4,A4,,2,black ,0,,0,FALSE
C4,F4,,1,black ,1,,-20,FALSE
F4,H4,,1,black ,1,,-20,FALSE
D4,G4,,1,black ,0.7,,-20,FALSE
D4,C4,,1,black ,0.7,,20,FALSE
H4,I4,,1,black ,0.7,,-20,FALSE
H4,J4,,1,black ,0.7,,20,FALSE
M4,A4,,1,black ,0,,20,FALSE
B4,L4,,1,black ,0.7,,20,FALSE
B4,K4,,1,black ,0.7,,-20,FALSE
Q1,Q2,,4,black ,0.7,,0,TRUE


==> potential_edges_ml2.csv <==
u,v,label,lw,color ,opacity,style,bend,Direct
A1,B1,,0.5,black ,0,dashed,-20,FALSE
B1,C1,,0.7,black ,0.7,dashed,-20,FALSE
A1,E1,,1,black ,0.7,dashed,20,FALSE
C1,G1,,1,black ,0.7,dashed,20,FALSE
F1,A1,,2,black ,0,,0,FALSE
C1,F1,,2,black ,1,,0,FALSE
F1,H1,,2,black ,1,,0,FALSE
D1,G1,,0.7,black ,0.7,dashed,-20,FALSE
D1,C1,,0.7,black ,0.7,dashed,20,FALSE
H1,I1,,0.7,black ,0.7,dashed,-20,FALSE
H1,J1,,0.7,black ,0.7,dashed,20,FALSE
M1,A1,,0.7,black ,0,dashed,20,FALSE
B1,L1,,0.7,black ,0.7,dashed,20,FALSE
B1,K1,,0.7,black ,0.7,dashed,-20,FALSE
A2,B2,,0.5,black ,0,dashed,-20,FALSE
B2,C2,,0.7,black ,0.7,dashed,-20,FALSE
A2,E2,,1,black ,0.7,dashed,20,FALSE
C2,G2,,1,black ,0.7,dashed,20,FALSE
F2,A2,,2,orange,1,,0,FALSE
C2,F2,,2,black ,1,,0,FALSE
F2,H2,,2,black ,1,,0,FALSE
D2,G2,,0.7,black ,0.7,dashed,-20,FALSE
D2,C2,,0.7,black ,0.7,dashed,20,FALSE
H2,I2,,0.7,black ,0.7,dashed,-20,FALSE
H2,J2,,0.7,black ,0.7,dashed,20,FALSE
M2,A2,,0.7,black ,0,dashed,20,FALSE
B2,L2,,0.7,black ,0.7,dashed,20,FALSE
B2,K2,,0.7,black ,0.7,dashed,-20,FALSE
A3,B3,,0.5,black ,0,dashed,-20,FALSE
B3,C3,,0.7,black ,0.7,dashed,-20,FALSE
A3,E3,,1,black ,0.7,dashed,20,FALSE
C3,G3,,1,black ,0.7,dashed,20,FALSE
F3,B3,,2,orange,1,,0,FALSE
C3,F3,,2,black ,1,,0,FALSE
F3,H3,,2,black ,1,,0,FALSE
D3,G3,,0.7,black ,0.7,dashed,-20,FALSE
D3,C3,,0.7,black ,0.7,dashed,20,FALSE
H3,I3,,0.7,black ,0.7,dashed,-20,FALSE
H3,J3,,0.7,black ,0.7,dashed,20,FALSE
M3,A3,,0.7,black ,0,dashed,20,FALSE
B3,L3,,0.7,black ,0.7,dashed,20,FALSE
B3,K3,,0.7,black ,0.7,dashed,-20,FALSE


==> potential_vertices.csv <==
id, x, y ,size, color,opacity,label,layer
A,0,0,0.5,red,0.3,A,1
B,1.5,-1,0.5,blue,0.3,B,1
C,2.4,0.3,0.5,blue,0.3,C,1
D,3.4,0.5,0.5, red,0.3,D,1
E,-0.5,1.5,0.5,red,0.3,E,1
F,1.2,0.9,0.5, blue,0.3,F,1
G,2.7,2.3,0.5,blue,0.3,G,1
H,0.7,2.5,0.5,blue,0.3,H,1
I,1.5,3.4,0.5,,0.3,I,1
J,0,3.6,0.5,,0.3,J,1
K,1.2,-2.4,0.5,,0.3,K,1
Q,2.8,-1.6,0.5,,0.3,L ,1
M,-0.3,-1.4,0.5,,0.3,M,1


==> potential_vertices_ml.csv <==
id, x, y ,size, color,opacity,label,layer,Pseudo
A1,0,0,0.5,,0.3,A,1,FALSE
B1,1.5,-1,0.5,,0.3,B,1,FALSE
C1,2.4,0.3,0.5,,0.3,C,1,FALSE
D1,3.4,0.5,0.5,,0.3,D,1,FALSE
E1,-0.5,1.5,0.5,,0.3,E,1,FALSE
F1,1.2,0.9,0.5,blue,0.3,F,1,FALSE
G1,2.7,2.3,0.5,,0.3,G,1,FALSE
H1,0.7,2.5,0.5,,0.3,H,1,FALSE
I1,1.5,3.4,0.5,,0.3,I,1,FALSE
J1,0,3.6,0.5,,0.3,J,1,FALSE
K1,1.2,-2.4,0.5,,0.3,K,1,FALSE
L1,2.8,-1.6,0.5,,0.3,L ,1,FALSE
M1,-0.3,-1.4,0.5,,0.3,M,1,FALSE
A2,0,0,0.5,,0.3,A,2,FALSE
B2,1.5,-1,0.5,,0.3,B,2,FALSE
C2,2.4,0.3,0.5,,0.3,C,2,FALSE
D2,3.4,0.5,0.5,,0.3,D,2,FALSE
E2,-0.5,1.5,0.5,,0.3,E,2,FALSE
F2,1.2,0.9,0.5,blue,0.3,F,2,FALSE
G2,2.7,2.3,0.5,,0.3,G,2,FALSE
H2,0.7,2.5,0.5,,0.3,H,2,FALSE
I2,1.5,3.4,0.5,,0.3,I,2,FALSE
J2,0,3.6,0.5,,0.3,J,2,FALSE
K2,1.2,-2.4,0.5,,0.3,K,2,FALSE
L2,2.8,-1.6,0.5,,0.3,L ,2,FALSE
M2,-0.3,-1.4,0.5,,0.3,M,2,FALSE
A3,0,0,0.5,,0.3,A,3,FALSE
B3,1.5,-1,0.5,,0.3,B,3,FALSE
C3,2.4,0.3,0.5,,0.3,C,3,FALSE
D3,3.4,0.5,0.5,,0.3,D,3,FALSE
E3,-0.5,1.5,0.5,,0.3,E,3,FALSE
F3,1.2,0.9,0.5,blue,0.3,F,3,FALSE
G3,2.7,2.3,0.5,,0.3,G,3,FALSE
H3,0.7,2.5,0.5,,0.3,H,3,FALSE
I3,1.5,3.4,0.5,,0.3,I,3,FALSE
J3,0,3.6,0.5,,0.3,J,3,FALSE
K3,1.2,-2.4,0.5,,0.3,K,3,FALSE
L3,2.8,-1.6,0.5,,0.3,L ,3,FALSE
M3,-0.3,-1.4,0.5,,0.3,M,3,FALSE
A4,0,-9,0.5,,0.3,A,2,FALSE
B4,1.5,-10,0.5,,0.3,B,2,FALSE
C4,2.4,-8.7,0.5,,0.3,C,2,FALSE
D4,3.4,-8.5,0.5,,0.3,D,2,FALSE
E4,-0.5,-7.5,0.5,,0.3,E,2,FALSE
F4,1.2,-8.1,0.5,blue,0.3,F,2,FALSE
G4,2.7,-6.7,0.5,,0.3,G,2,FALSE
H4,0.7,-6.5,0.5,,0.3,H,2,FALSE
I4,1.5,-5.6,0.5,,0.3,I,2,FALSE
J4,0,-5.4,0.5,,0.3,J,2,FALSE
K4,1.2,-11.4,0.5,,0.3,K,2,FALSE
L4,2.8,-10.6,0.5,,0.3,L ,2,FALSE
M4,-0.3,-10.4,0.5,,0.3,M,2,FALSE
Q1,1.5,-3,0,white,0,,2,TRUE
Q2,1.5,-5,0,white,0,,2,TRUE


==> potential_vertices_ml2.csv <==
id, x, y ,size, color,opacity,label,layer,Pseudo
A1,0,0,0.5,,0.3,A,1,FALSE
B1,1.5,-1,0.5,,0.3,B,1,FALSE
C1,2.4,0.3,0.5,,0.3,C,1,FALSE
D1,3.4,0.5,0.5,,0.3,D,1,FALSE
E1,-0.5,1.5,0.5,,0.3,E,1,FALSE
F1,1.2,0.9,0.5,blue,0.3,F,1,FALSE
G1,2.7,2.3,0.5,,0.3,G,1,FALSE
H1,0.7,2.5,0.5,,0.3,H,1,FALSE
I1,1.5,3.4,0.5,,0.3,I,1,FALSE
J1,0,3.6,0.5,,0.3,J,1,FALSE
K1,1.2,-2.4,0.5,,0.3,K,1,FALSE
L1,2.8,-1.6,0.5,,0.3,L ,1,FALSE
M1,-0.3,-1.4,0.5,,0.3,M,1,FALSE
A2,0,0,0.5,,0.3,A,2,FALSE
B2,1.5,-1,0.5,,0.3,B,2,FALSE
C2,2.4,0.3,0.5,,0.3,C,2,FALSE
D2,3.4,0.5,0.5,,0.3,D,2,FALSE
E2,-0.5,1.5,0.5,,0.3,E,2,FALSE
F2,1.2,0.9,0.5,blue,0.3,F,2,FALSE
G2,2.7,2.3,0.5,,0.3,G,2,FALSE
H2,0.7,2.5,0.5,,0.3,H,2,FALSE
I2,1.5,3.4,0.5,,0.3,I,2,FALSE
J2,0,3.6,0.5,,0.3,J,2,FALSE
K2,1.2,-2.4,0.5,,0.3,K,2,FALSE
L2,2.8,-1.6,0.5,,0.3,L ,2,FALSE
M2,-0.3,-1.4,0.5,,0.3,M,2,FALSE
A3,0,0,0.5,,0.3,A,3,FALSE
B3,1.5,-1,0.5,,0.3,B,3,FALSE
C3,2.4,0.3,0.5,,0.3,C,3,FALSE
D3,3.4,0.5,0.5,,0.3,D,3,FALSE
E3,-0.5,1.5,0.5,,0.3,E,3,FALSE
F3,1.2,0.9,0.5,blue,0.3,F,3,FALSE
G3,2.7,2.3,0.5,,0.3,G,3,FALSE
H3,0.7,2.5,0.5,,0.3,H,3,FALSE
I3,1.5,3.4,0.5,,0.3,I,3,FALSE
J3,0,3.6,0.5,,0.3,J,3,FALSE
K3,1.2,-2.4,0.5,,0.3,K,3,FALSE
L3,2.8,-1.6,0.5,,0.3,L ,3,FALSE
M3,-0.3,-1.4,0.5,,0.3,M,3,FALSE


==> sampling_rep2_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct,style
A2,B2,,0.5,black ,1,0,FALSE,dashed
Q2,C2,,0.7,black ,1,0,FALSE,dashed
A2,E2,,1,black ,1,0,FALSE,dashed
C2,G2,,1,black ,1,0,FALSE,dashed
F2,A2,,0.7,black ,1,0,FALSE,
C2,F2,,0.7,black ,1,0,FALSE,
F2,H2,,0.7,black ,1,0,FALSE,
D2,G2,,0.7,black ,0,0,FALSE,dashed
D2,C2,,0.7,black ,0.7,0,FALSE,dashed
H2,I2,,0.7,black ,0.7,0,FALSE,dashed
H2,J2,,0.7,black ,0.7,0,FALSE,dashed
M2,A2,,0.7,black ,0.7,0,FALSE,dashed
B2,Q2,,0.7,black ,0,0,FALSE,dashed
A3,B3,,0.7,black ,1,0,FALSE,
B3,C3,,0.7,black ,1,0,FALSE,
A3,C3,,0.7,black ,1,0,FALSE,
A3,AA3,,0.7,black ,0.7,0,FALSE,dashed
B3,BA3,,0.7,black ,0.7,0,FALSE,dashed
B3,BB3,,0.7,black ,0.7,0,FALSE,dashed
C3,CA3,,0.7,black ,0.7,0,FALSE,dashed
C3,CB3,,0.7,black ,0.7,0,FALSE,dashed
D3,DA3,,0.7,black ,0.7,0,FALSE,dashed
D3,DB3,,0.7,black ,0.7,0,FALSE,dashed
A1,B1,,0.7,black ,1,0,FALSE,
C1,D1,,0.7,black ,1,0,FALSE,
A1,AA1,,0.7,black ,0.7,0,FALSE,dashed
A1,AB1,,0.7,black ,0.7,0,FALSE,dashed
B1,BA1,,0.7,black ,0.7,0,FALSE,dashed
C1,CA1,,0.7,black ,0.7,0,FALSE,dashed
C1,CA2,,0.7,black ,0.7,0,FALSE,dashed
A,B,,0.5,black ,1,0,FALSE,
B,C,,0.7,black ,1,0,FALSE,
A,E,,1,black ,1,0,FALSE,
C,G,,1,black ,1,0,FALSE,
F,A,,0.7,black ,1,0,FALSE,
C,F,,0.7,black ,1,0,FALSE,
F,H,,0.7,black ,1,0,FALSE,
D,G,,0.7,black ,0.7,0,FALSE,
D,C,,0.7,black ,0.7,0,FALSE,
H,I,,0.7,black ,0.7,0,FALSE,
H,J,,0.7,black ,0.7,0,FALSE,
M,A,,0.7,black ,0.7,0,FALSE,
B,Q,,0.7,black ,0.7,0,FALSE,
B,K,,0.7,black ,0.7,0,FALSE,


==> sampling_rep2_vertices.csv <==
id,x, y ,size, color,opacity,label,style,Pseudo
A2,8,0,0.4,red,0.3,,,FALSE
B2,7.2,-0.2,0.4,red,0,,,TRUE
C2,10.4,0.3,0.4,red,0.3,,,FALSE
D2,11.4,0.5,0.4, red,0,,,TRUE
E2,7,0.8,0.4,red,0,,,TRUE
F2,9.2,0.9,0.4,red,0.3,,,FALSE
G2,10.7,2.3,0.4,red,0,,,TRUE
H2,9.2,2.1,0.4,red,0.3,,,FALSE
I2,9.6,3,0.4,red,0,,,TRUE
J2,8.2,2.7,0.4,red,0,,,TRUE
K2,9.2,-2.4,0.4,red,0,,,TRUE
Q2,10.6,-0.8,0.4,red,0,,,TRUE
M2,8.5,-1.1,0.4,red,0,,,TRUE
U2,9.2,0.9,3.2,,0.1,,dashed,FALSE
U1,6.8,-3.3,3.2,,0.1,,dashed,FALSE
U3,11.6,-3.3,3.2,,0.1,,dashed,FALSE
A3,11.3,-1.8,0.4,red,0.3,,,FALSE
B3,10.5,-3.5,0.4,red,0.3,,,FALSE
C3,12.8,-3,0.4,red ,0.3,,,FALSE
D3,11.9,-4.5,0.4,red,0.3,,,FALSE
AA3,13.4,-0.9,1.92,,,,,TRUE
BA3,9,-2.3,1.2,,,,,TRUE
BB3,9,-5,1.6,,,,,TRUE
CA3,13.4,-1.2,1.6,,,,,TRUE
CB3,15.2,-3.9,2.4,,,,,TRUE
DA3,10.1,-6,1.76,,,,,TRUE
DB3,12.8,-5.4,0.8,,,,,TRUE
A1,7.9,-2.4,0.4,red,0.3,,,FALSE
AA1,7.6,-1.4,0,,,,,TRUE
AB1,8.8,-2.8,0,,,,,TRUE
B1,5.5,-2.8,0.4,red,0.3,,,FALSE
BA1,5,-2.3,0,,,,,TRUE
C1,7.7,-4.5,0.4,red,0.3,,,FALSE
CA1,8.8,-3.9,0,,,,,TRUE
CA2,7.6,-5.2,0,,,,,TRUE
D1,5.5,-3.9,0.4,red,0.3,,,FALSE
A,-5.7127,-2.105385,0.4,blue,0.3,,,FALSE
B,-2.6752,-3.455385,0.4,blue,0.3,,,FALSE
C,-0.8527,-1.700385,0.4,blue,0.3,,,FALSE
D,1.1723,-1.430385,0.4,blue,0.3,,,FALSE
E,-6.7252,-0.080385,0.4,blue,0.3,,,FALSE
F,-3.2827,-0.890385,0.4, blue,0.3,,,FALSE
G,-0.2452,0.999615,0.4,blue,0.3,,,FALSE
H,-3.2827,0.729615,0.4,blue,0.3,,,FALSE
I,-2.6752,2.484615,0.4,blue,0.3,,,FALSE
J,-6.7252,2.754615,0.4,blue,0.3,,,FALSE
K,-3.2827,-5.345385,0.4,blue,0.3,,,FALSE
Q,-0.0427,-4.265385,0.4,blue,0.3,,,FALSE
M,-6.3202,-3.995385,0.4,blue,0.3,,,FALSE


==> sampling_rep2_vertices2.csv <==
id,x, y ,size, color,opacity,label,style,Pseudo
A2,8,0,0.2,red,0.3,,,FALSE
B2,7.2,-0.2,0.2,red,0,,,TRUE
C2,10.4,0.3,0.2,red,0.3,,,FALSE
D2,11.4,0.5,0.2, red,0,,,TRUE
E2,7,0.8,0.2,red,0,,,TRUE
F2,9.2,0.9,0.2,red,0.3,,,FALSE
G2,10.7,2.3,0.2,red,0,,,TRUE
H2,9.2,2.1,0.2,red,0.3,,,FALSE
I2,9.6,3,0.2,red,0,,,TRUE
J2,8.2,2.7,0.2,red,0,,,TRUE
K2,9.2,-2.4,0.2,red,0,,,TRUE
Q2,10.6,-0.8,0.2,red,0,,,TRUE
M2,8.5,-1.1,0.2,red,0,,,TRUE
U2,9.2,0.9,2,,0.1,,dashed,FALSE
U1,6.8,-3.3,2,,0.1,,dashed,FALSE
U3,11.6,-3.3,2,,0.1,,dashed,FALSE
A3,11.3,-1.8,0.2,red,0.3,,,FALSE
B3,10.5,-3.5,0.2,red,0.3,,,FALSE
C3,12.8,-3,0.2,red ,0.3,,,FALSE
D3,11.9,-4.5,0.2,red,0.3,,,FALSE
AA3,13.4,-0.9,1.2,,,,,TRUE
BA3,9,-2.3,1,,,,,TRUE
BB3,9,-5,1,,,,,TRUE
CA3,13.4,-1.2,0.8,,,,,TRUE
CB3,15.2,-3.9,1.8,,,,,TRUE
DA3,10.1,-6,0.88,,,,,TRUE
DB3,12.8,-5.4,0.4,,,,,TRUE
A1,7.9,-2.4,0.2,red,0.3,,,FALSE
AA1,7.6,-1.4,0,,,,,TRUE
AB1,8.8,-2.8,0,,,,,TRUE
B1,5.5,-2.8,0.2,red,0.3,,,FALSE
BA1,5,-2.3,0,,,,,TRUE
C1,7.7,-4.5,0.2,red,0.3,,,FALSE
CA1,8.8,-3.9,0,,,,,TRUE
CA2,7.6,-5.2,0,,,,,TRUE
D1,5.5,-3.9,0.2,red,0.3,,,FALSE
A,-5.7127,-2.105385,0.2,blue,0.3,,,FALSE
B,-2.6752,-3.455385,0.2,blue,0.3,,,FALSE
C,-0.8527,-1.700385,0.2,blue,0.3,,,FALSE
D,1.1723,-1.430385,0.2,blue,0.3,,,FALSE
E,-6.7252,-0.080385,0.2,blue,0.3,,,FALSE
F,-3.2827,-0.890385,0.2, blue,0.3,,,FALSE
G,-0.2452,0.999615,0.2,blue,0.3,,,FALSE
H,-3.2827,0.729615,0.2,blue,0.3,,,FALSE
I,-2.6752,2.484615,0.2,blue,0.3,,,FALSE
J,-6.7252,2.754615,0.2,blue,0.3,,,FALSE
K,-3.2827,-5.345385,0.2,blue,0.3,,,FALSE
Q,-0.0427,-4.265385,0.2,blue,0.3,,,FALSE
M,-6.3202,-3.995385,0.2,blue,0.3,,,FALSE


==> sampling_rep_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct,style
A2,B2,,0.5,black ,1,0,FALSE,dashed
Q2,C2,,0.7,black ,1,0,FALSE,dashed
A2,E2,,1,black ,1,0,FALSE,dashed
C2,G2,,1,black ,1,0,FALSE,dashed
F2,A2,,0.7,black ,1,0,FALSE,
C2,F2,,0.7,black ,1,0,FALSE,
F2,H2,,0.7,black ,1,0,FALSE,
D2,G2,,0.7,black ,0,0,FALSE,dashed
D2,C2,,0.7,black ,0.7,0,FALSE,dashed
H2,I2,,0.7,black ,0.7,0,FALSE,dashed
H2,J2,,0.7,black ,0.7,0,FALSE,dashed
M2,A2,,0.7,black ,0.7,0,FALSE,dashed
B2,Q2,,0.7,black ,0,0,FALSE,dashed
A3,B3,,0.7,black ,1,0,FALSE,
B3,C3,,0.7,black ,1,0,FALSE,
A3,C3,,0.7,black ,1,0,FALSE,
A3,AA3,,0.7,black ,0.7,0,FALSE,dashed
B3,BA3,,0.7,black ,0.7,0,FALSE,dashed
B3,BB3,,0.7,black ,0.7,0,FALSE,dashed
C3,CA3,,0.7,black ,0.7,0,FALSE,dashed
C3,CB3,,0.7,black ,0.7,0,FALSE,dashed
D3,DA3,,0.7,black ,0.7,0,FALSE,dashed
D3,DB3,,0.7,black ,0.7,0,FALSE,dashed
A1,B1,,0.7,black ,1,0,FALSE,
C1,D1,,0.7,black ,1,0,FALSE,
A1,AA1,,0.7,black ,0.7,0,FALSE,dashed
A1,AB1,,0.7,black ,0.7,0,FALSE,dashed
B1,BA1,,0.7,black ,0.7,0,FALSE,dashed
C1,CA1,,0.7,black ,0.7,0,FALSE,dashed
C1,CA2,,0.7,black ,0.7,0,FALSE,dashed


==> sampling_rep_vertices.csv <==
id, x, y ,size, color,opacity,label,style,Pseudo
A2,0,0,0.5,red,0.3,,,FALSE
B2,-0.8,-0.2,0.5,red,0,,,TRUE
C2,2.4,0.3,0.5,red,0.3,,,FALSE
D2,3.4,0.5,0.5, red,0,,,TRUE
E2,-1,0.8,0.5,red,0,,,TRUE
F2,1.2,0.9,0.5,red,0.3,,,FALSE
G2,2.7,2.3,0.5,red,0,,,TRUE
H2,1.2,2.1,0.5,red,0.3,,,FALSE
I2,1.6,3,0.5,red,0,,,TRUE
J2,0.2,2.7,0.5,red,0,,,TRUE
K2,1.2,-2.4,0.5,red,0,,,TRUE
Q2,2.6,-0.8,0.5,red,0,,,TRUE
M2,0.5,-1.1,0.5,red,0,,,TRUE
U2,1.2,0.9,4,,0.1,,dashed,FALSE
U1,-1.2,-3.3,4,,0.1,,dashed,FALSE
U3,3.6,-3.3,4,,0.1,,dashed,FALSE
A3,3.3,-1.8,0.5,red,0.3,,,FALSE
B3,2.5,-3.5,0.5,red,0.3,,,FALSE
C3,4.8,-3,0.5,red ,0.3,,,FALSE
D3,3.9,-4.5,0.5,red,0.3,,,FALSE
AA3,5.4,-0.9,2.4,,,,,TRUE
BA3,1,-2.3,1.5,,,,,TRUE
BB3,1,-5,2,,,,,TRUE
CA3,5.4,-1.2,2,,,,,TRUE
CB3,7.2,-3.9,3,,,,,TRUE
DA3,2.1,-6,2.2,,,,,TRUE
DB3,4.8,-5.4,1,,,,,TRUE
A1,-0.1,-2.4,0.5,red,0.3,,,FALSE
AA1,-0.4,-1.4,0,,,,,TRUE
AB1,0.8,-2.8,0,,,,,TRUE
B1,-2.5,-2.8,0.5,red,0.3,,,FALSE
BA1,-3,-2.3,0,,,,,TRUE
C1,-0.3,-4.5,0.5,red,0.3,,,FALSE
CA1,0.8,-3.9,0,,,,,TRUE
CA2,-0.4,-5.2,0,,,,,TRUE
D1,-2.5,-3.9,0.5,red,0.3,,,FALSE

